CNN-Based Semantic Change Detection in Satellite Imagery

Timely disaster risk management requires accurate road maps and prompt damage assessment. Currently, this is done by volunteers manually marking satellite imagery of affected areas but this process is slow and often error-prone. Segmentation algorithms can be applied to satellite images to detect road networks. However, existing methods are unsuitable for disaster-struck areas as they make assumptions about the road network topology which may no longer be valid in these scenarios. Herein, we propose a CNN-based framework for identifying accessible roads in post-disaster imagery by detecting changes from pre-disaster imagery. Graph theory is combined with the CNN output for detecting semantic changes in road networks with OpenStreetMap data. Our results are validated with data of a tsunami-affected region in Palu, Indonesia acquired from DigitalGlobe.

==> images/linket.tikz <==
%% cnn drawing from https://github.com/jettan/tikz_cnn/blob/master/main.tex
% \documentclass[a4paper, 10pt]{article}

% \usepackage{graphicx}
% \usepackage{color}
% \usepackage{tikz}
% \usepackage{pgfplots}
% \usepackage{pgf-umlsd}
% \usepackage{ifthen}

% \begin{document}

% \begin{figure}
% 	\noindent\resizebox{\textwidth}{!}{
	\begin{tikzpicture}
		\draw[use as bounding box, transparent] (-1.8,-1.8) rectangle (17.2, 3.2);

		% Define the macro.
		% 1st argument: Height and width of the layer rectangle slice.
		% 2nd argument: Depth of the layer slice
		% 3rd argument: X Offset --> use it to offset layers from previously drawn layers.
		% 4th argument: Options for filldraw.
		% 5th argument: Text to be placed below this layer.
		% 6th argument: Y Offset --> Use it when an output needs to be fed to multiple layers that are on the same X offset.

		\newcommand{\networkLayer}[6]{
			\def\a{#1} % Used to distinguish input resolution for current layer.
			\def\b{0.02}
			\def\c{#2} % Width of the cube to distinguish number of input channels for current layer.
			\def\t{#3} % X offset for current layer.
			\def\d{#4} % Y offset for current layer.

			% Draw the layer body.
			\draw[line width=0.3mm](\c+\t,0,\d) -- (\c+\t,\a,\d) -- (\t,\a,\d);                                                      % back plane
			\draw[line width=0.3mm](\t,0,\a+\d) -- (\c+\t,0,\a+\d) node[midway,below] {#6} -- (\c+\t,\a,\a+\d) -- (\t,\a,\a+\d) -- (\t,0,\a+\d); % front plane
			\draw[line width=0.3mm](\c+\t,0,\d) -- (\c+\t,0,\a+\d);
			\draw[line width=0.3mm](\c+\t,\a,\d) -- (\c+\t,\a,\a+\d);
			\draw[line width=0.3mm](\t,\a,\d) -- (\t,\a,\a+\d);

			% Recolor visible surfaces
			\filldraw[#5] (\t+\b,\b,\a+\d) -- (\c+\t-\b,\b,\a+\d) -- (\c+\t-\b,\a-\b,\a+\d) -- (\t+\b,\a-\b,\a+\d) -- (\t+\b,\b,\a+\d); % front plane
			\filldraw[#5] (\t+\b,\a,\a-\b+\d) -- (\c+\t-\b,\a,\a-\b+\d) -- (\c+\t-\b,\a,\b+\d) -- (\t+\b,\a,\b+\d);

			% Colored slice.
			\ifthenelse {\equal{#5} {}}
			{} % Do not draw colored slice if #4 is blank.
			{\filldraw[#5] (\c+\t,\b,\a-\b+\d) -- (\c+\t,\b,\b+\d) -- (\c+\t,\a-\b,\b+\d) -- (\c+\t,\a-\b,\a-\b+\d);} % Else, draw a colored slice.
		}

		% INPUT
% 		\node[] (input image) at (-3.75,0.5) {\includegraphics[height=30mm]{images/placeholder.jpg}};
		\networkLayer{3.0}{0.03}{-0.5}{0.0}{color=gray!80}{}

		% ENCODER
		\networkLayer{3.0}{0.2}{1}{0.0}{color=white}{Initial Block}    % S1
% 		\networkLayer{3.0}{0.1}{0.2}{0.0}{color=white}{}        % S2
		\networkLayer{2.5}{0.4}{2.5}{0.0}{color=white}{Encoder1}    % S1
% 		\networkLayer{2.5}{0.2}{0.9}{0.0}{color=white}{}        % S2
		\networkLayer{2.0}{0.6}{4}{0.0}{color=white}{Encoder2}    % S1
% 		\networkLayer{2.0}{0.4}{1.8}{0.0}{color=white}{}        % S2
		\networkLayer{1.5}{1.0}{5.5}{0.0}{color=white}{Encoder3}    % S1
% 		\networkLayer{1.5}{0.8}{3.2}{0.0}{color=white}{}        % S2
		\networkLayer{1.0}{1.2}{7}{0.0}{color=white}{Encoder4}    % S1
% 		\networkLayer{1.0}{1.5}{5.7}{0.0}{color=white}{}        % S2

		% DECODER
		\networkLayer{1.0}{1.2}{9} {0.0}{color=white}{deconv} % S1
% 		\networkLayer{1.0}{1.5}{9.3} {0.0}{color=white}{}       % S2
		\networkLayer{1.5}{1.0}{11}{0.0}{color=white}{deconv} % S1
% 		\networkLayer{1.5}{0.8}{12.1}{0.0}{color=white}{}       % S2
		\networkLayer{2.0}{0.6}{13.1}{0.0}{color=white}{}       % S1
% 		\networkLayer{2.0}{0.4}{13.8}{0.0}{color=white}{}       % S2
		\networkLayer{2.5}{0.4}{15}{0.0}{color=white}{}       % S1
% 		\networkLayer{2.5}{0.2}{15.1}{0.0}{color=white}{}       % S2
		\networkLayer{3.0}{0.2}{16.7}{0.0}{color=white}{}       % S1
% 		\networkLayer{3.0}{0.1}{16}  {0.0}{color=white}{}       % S2

		% OUTPUT
		\networkLayer{3.0}{0.05}{18}{0.0}{color=red!40}{}          % Pixelwise segmentation with classes.
% 		\node[] (output image) at (18,0.5) {\includegraphics[height=30mm]{images/placeholder.jpg}};


	\end{tikzpicture}
% 	}
% 	\caption{Example CNN.}
% 	\label{fig:cnn}
% \end{figure}

% \end{document}
